Effects of Cloud Geometry and Metallicity on Shattering and Coagulation of Cold Gas, and Implications for Cold Streams Penetrating Virial Shocks

Theory and observations reveal that the circumgalactic medium (CGM) and the cosmic web at high redshifts are multiphase, with small clouds of cold gas embedded in a hot, diffuse medium. A proposed mechanism is `shattering' of large, thermally unstable clouds into tiny cloudlets of size lshatter~min(cs*tcool). We study these processes using idealized numerical simulations of thermally unstable gas clouds. We expand upon previous works by exploring the effects of cloud geometry (spheres, streams, and sheets), metallicity, and the inclusion of an ionizing UV background. We find that `shattering' is triggered by clouds losing sonic contact and rapidly imploding, leading to a reflected shock which causes the cloud to re-expand and induces Richtmyer-Meshkov instabilities at its interface. After fragmentation the cloudlets experience a drag force from the surrounding hot gas, leading to recoagulation into larger clouds. We distinguish between `fast' and `slow' coagulation regimes, showing that sheets are always in the `fast' coagulation regime while streams and spheres have a maximum overdensity for rapid coagulation. The critical overdensity for spheres is smaller than for streams, such that the coagulation efficiency increases from spheres to streams to sheets. Surprisingly, lshatter does not appear to be a characteristic clump size even if it is well resolved. Rather, fragmentation continues until the grid scale with a mass distribution of N(>m)~m^{-1}. We apply our results to the case of cold streams feeding massive (Mv>10^{12}Msun) high-z (z>2) galaxies from the cosmic web, finding that streams are likely to shatter upon entering the CGM through the virial shock. This could explain the large clumping factors and covering fractions of cold gas in the CGM around such galaxies, and may be related to galaxy quenching by preventing cold streams from reaching the central galaxy. [abridged]

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
